Low-supervision urgency detection and transfer in short crisis messages

Humanitarian disasters have been on the rise in recent years due to the effects of climate change and socio-political situations such as the refugee crisis. Technology can be used to best mobilize resources such as food and water in the event of a natural disaster, by semi-automatically flagging tweets and short messages as indicating an urgent need. The problem is challenging not just because of the sparseness of data in the immediate aftermath of a disaster, but because of the varying characteristics of disasters in developing countries (making it difficult to train just one system) and the noise and quirks in social media. In this paper, we present a robust, low-supervision social media urgency system that adapts to arbitrary crises by leveraging both labeled and unlabeled data in an ensemble setting. The system is also able to adapt to new crises where an unlabeled background corpus may not be available yet by utilizing a simple and effective transfer learning methodology. Experimentally, our transfer learning and low-supervision approaches are found to outperform viable baselines with high significance on myriad disaster datasets.

==> ASONAM (long)_ urgency/actionable-review-suggestions.txt <==
- Problem Definition. Authors do not clearly define what is an urgent social media message. It would be helpful to define it properly for a reader, there are several works in crisis informatics literature that have tried to describe the message characteristics, e.g., actionable message [1], serviceable request [2], informative message [3]. 

- Novelty and Related Works. There is an extensive literature in crisis informatics on domain adaptation and transfer learning approaches for relevant, help messages (e.g., [4],[5],[6]), but authors do not describe novelty with respect to such baseline works, making it difficult to judge the contribution.   

- Experimental details. For the labeled data, there is no information on the inter-rater annotator agreement for the manual annotations. Likewise, the rationale for choices of the parameters in creating the labeled datasets are missing -- why 400 messages?     
   
[1] He, X., Lu, D., Margolin, D., Wang, M., Idrissi, S. E., & Lin, Y. R. (2017, June). The signals and noise: actionable information in improvised social media channels during a disaster. In Proceedings of the 2017 ACM on Web Science Conference (pp. 33-42). ACM.
[2] Purohit, H., Castillo, C., Imran, M., & Pandev, R. (2018, August). Social-eoc: Serviceability model to rank social media requests for emergency operation centers. In 2018 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining (ASONAM) (pp. 119-126). IEEE.
[3] Alam, F., Ofli, F., & Imran, M. (2018, June). Crisismmd: Multimodal twitter datasets from natural disasters. In Twelfth International AAAI Conference on Web and Social Media. 
[4] Li, H., Caragea, D., Caragea, C., & Herndon, N. (2018). Disaster response aided by tweet classification with a domain adaptation approach. Journal of Contingencies and Crisis Management, 26(1), 16-27.
[5] Pedrood, B., & Purohit, H. (2018, July). Mining help intent on twitter during disasters via transfer learning with sparse coding. In International Conference on Social Computing, Behavioral-Cultural Modeling and Prediction and Behavior Representation in Modeling and Simulation (pp. 141-153). Springer, Cham.
[6] Alam, F., Joty, S., & Imran, M. (2018, July). Domain Adaptation with Adversarial Training and Graph Embeddings. In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers) (pp. 1077-1087).

Actually, the problem studied overlaps with the problem of event detection. For instance, in [1], Zheng et al. study semi-supervised event-related tweet identification which also tries to identify the urgent tweets related to earthquakes and floods. 

Besides, there exists a line of research work focusing on crisis computing, e.g., [2], which are all relevant to the problem studied in the manuscript. 

Please discuss these related research work if the paper gets accepted.



[1] Xin Zheng et al. Semi-Supervised Event-related Tweet Identification with Dynamic Keyword Generation. CIKM 2017: 1619-1628
[2] https://crisiscomputing.qcri.org/

==> ASONAM (long)_ urgency/reviews.txt <==
Dear Mayank,

Congratulations! On behalf of the Technical Program Committee and the organizers of The IEEE/ACM International Conference on Social Networks Analysis and Mining (ASONAM 2019), we are pleased to inform you that your submission (250: Low-supervision urgency detection and transfer in short crisis messages) has been accepted as a "Short Paper". Among 286 submissions, 41 (14%) submissions are accepted as “Full Papers”, 43 (15%) submissions are accepted as "Short Papers", and 17 (6%) submissions are accepted as "Poster Papers". A short paper will be scheduled for 20-minutes presentation. In addition, the revised and extended versions of all the short papers will be invited for possible publication in an edited book to be published by Springer around mid-2019 (before ASONAM 2019). 

This year we have a large number of high quality submissions. All submissions went through a rigorous reviewing process. Each paper was reviewed by at least three (four or five in many cases) program committee members and the review reports for all papers were Carefully considered before decisions were made.

In addition to the main conference, there will be a number of collocated workshops and three symposiums. Also there will be a number of tutorials and a panel. One registration will allow participants to attend ASONAM 2019 and all the collocated events.

Please Carefully consider the reviews’ comments and thoroughly revise your paper accordingly (see details below) and use the correct IEEE format available at the conference website http://asonam.cpsc.ucalgary.ca/; it is very important to have your paper formatted as required by the publisher in order to guarantee that your paper will appear in the proceedings which be included in the IEEE Computer Society and ACM digital libraries. For a short paper, your camera-ready version should not exceed 4 pages; however, you are allowed up to two additional pages at extra charge of 190 CAD (one hundred and ninety Canadian dollars) per page.

These are the major points to be considered:

1 – Carefully prepare and submit the final revised camera-ready version of your paper according to the instructions to be received from the publication chairs and we will try to post them on the ASONAM website. (deadline is 12 July 2019). This will give you enough time to carefully revise your manuscript.

2 - Submit the copyright form according to the instructions to be received from the publication chairs. (deadline is 01 July 2019, different from camera-ready submission deadline);

3 – At least one of the authors must register and pay the full fee amount in order for your paper to appear in the conference proceedings (deadline is 01 July 2019); student author registration is not allowed except in case all authors are students. This deadline also corresponds to the early registration rate - select the early registration option from the rates part of the registration form.
(the registration information has been uploaded on the website)

4 - View hotel information and book hotel room (detail for hotel reservation is available at the conference web site - please book early to get rooms at competitive prices); we have negotiated very attractive low rates with the conference venue, Marriott Hotel downtown Vancouver.

We look forward to seeing you in Vancouver, Canada in August 2019.

For further information please do not hesitate to contact the local organizers. Thank you.

Best regards,
ACM/IEEE ASONAM 2019 Chairs


ASONAM 2019 | Home Page
http://asonam.cpsc.ucalgary.ca

SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages


----------------------- REVIEW 1 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 0 (borderline paper)
----------- Strength of the paper -----------
The approached used in the paper matches well with how the technology would be used in practice (learning about tweets during a crisis requires low supervision).
----------- Weakness of the paper -----------
The methodology is essentially just an application of FastText by Facebook. It is not clear if and how context specific or problem specific information is at least encoded in the methodology.
----------- Detailed comments -----------
This paper applies FastText with a pertained embedding model to detect urgency in tweets during a crisis. The problem that the approach is trying to solve is very noteworthy, although this feels more like an application than a research paper. The experimental results are a bit mixed, and there overall is not a significant improvement in using FastText compared to wikipedia and other approaches.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: -1 (weak reject)
----------- Strength of the paper -----------
+ critical problem of social media filtering for disaster management
----------- Weakness of the paper -----------
- unclear problem description and definition of urgency in social media message for the crisis domain.  
- lack of literature review for crisis informatics and justification for novelty.
----------- Detailed comments -----------
This paper presents a social media-based urgency detection system for disaster events that is adaptable to new events by leveraging both labeled and unlabeled data in an ensemble setting, with low supervision requirements.  


STRENGTHS:

+ Application significance. investigated an important problem of detecting urgent needs using knowledge transfer in the new crises, which is very important for disaster response and relief coordination. 

+ Comparative result analysis. for different features embedding representations for improving urgency detection.  

WEAKNESSES: 

- Problem Definition. Authors do not clearly define what is an urgent social media message. It would be helpful to define it properly for a reader, there are several works in crisis informatics literature that have tried to describe the message characteristics, e.g., actionable message [1], serviceable request [2], informative message [3]. 

- Novelty and Related Works. There is an extensive literature in crisis informatics on domain adaptation and transfer learning approaches for relevant, help messages (e.g., [4],[5],[6]), but authors do not describe novelty with respect to such baseline works, making it difficult to judge the contribution.   

- Experimental details. For the labeled data, there is no information on the inter-rater annotator agreement for the manual annotations. Likewise, the rationale for choices of the parameters in creating the labeled datasets are missing -- why 400 messages?     
   
[1] He, X., Lu, D., Margolin, D., Wang, M., Idrissi, S. E., & Lin, Y. R. (2017, June). The signals and noise: actionable information in improvised social media channels during a disaster. In Proceedings of the 2017 ACM on Web Science Conference (pp. 33-42). ACM.
[2] Purohit, H., Castillo, C., Imran, M., & Pandev, R. (2018, August). Social-eoc: Serviceability model to rank social media requests for emergency operation centers. In 2018 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining (ASONAM) (pp. 119-126). IEEE.
[3] Alam, F., Ofli, F., & Imran, M. (2018, June). Crisismmd: Multimodal twitter datasets from natural disasters. In Twelfth International AAAI Conference on Web and Social Media. 
[4] Li, H., Caragea, D., Caragea, C., & Herndon, N. (2018). Disaster response aided by tweet classification with a domain adaptation approach. Journal of Contingencies and Crisis Management, 26(1), 16-27.
[5] Pedrood, B., & Purohit, H. (2018, July). Mining help intent on twitter during disasters via transfer learning with sparse coding. In International Conference on Social Computing, Behavioral-Cultural Modeling and Prediction and Behavior Representation in Modeling and Simulation (pp. 141-153). Springer, Cham.
[6] Alam, F., Joty, S., & Imran, M. (2018, July). Domain Adaptation with Adversarial Training and Graph Embeddings. In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers) (pp. 1077-1087).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 1 (weak accept)
----------- Strength of the paper -----------
disaster prevention technology
----------- Weakness of the paper -----------
generalization of algorithm
----------- Detailed comments -----------
This work relies on a robust transfer learning methodology, in which has data sparsity, different feature space and distribution. However, in my opinion, less dataset is not a problem, the question is whether the selected datasets are useful. In the big data world, cross domain data fusion is a solution but not appearing in this paper. The main challenge of transfer learning is about empirical setup that cannot be easily generalized.



----------------------- REVIEW 4 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 2 (accept)
----------- Strength of the paper -----------
1. The topic studied is quite important
2. The proposed solution is shown to be effective on real datasets
----------- Weakness of the paper -----------
1. Discard some relevant research work.
----------- Detailed comments -----------
The authors investigate the problem of urgency detection in social media, both algorithmically and empirically, for arbitrary disasters in low-supervision and transfer learning settings. The proposed algorithm is shown to outperform alternatives on real datasets. I think the paper can be accepted and list some minor issues mainly about the related work.


Actually, the problem studied overlaps with the problem of event detection. For instance, in [1], Zheng et al. study semi-supervised event-related tweet identification which also tries to identify the urgent tweets related to earthquakes and floods. 

Besides, there exists a line of research work focusing on crisis computing, e.g., [2], which are all relevant to the problem studied in the manuscript. 

Please discuss these related research work if the paper gets accepted.



[1] Xin Zheng et al. Semi-Supervised Event-related Tweet Identification with Dynamic Keyword Generation. CIKM 2017: 1619-1628
[2] https://crisiscomputing.qcri.org/

==> actionable-review-suggestions.txt <==
- Problem Definition. Authors do not clearly define what is an urgent social media message. It would be helpful to define it properly for a reader, there are several works in crisis informatics literature that have tried to describe the message characteristics, e.g., actionable message [1], serviceable request [2], informative message [3]. 

- Novelty and Related Works. There is an extensive literature in crisis informatics on domain adaptation and transfer learning approaches for relevant, help messages (e.g., [4],[5],[6]), but authors do not describe novelty with respect to such baseline works, making it difficult to judge the contribution.   

- Experimental details. For the labeled data, there is no information on the inter-rater annotator agreement for the manual annotations. Likewise, the rationale for choices of the parameters in creating the labeled datasets are missing -- why 400 messages?     
   
[1] He, X., Lu, D., Margolin, D., Wang, M., Idrissi, S. E., & Lin, Y. R. (2017, June). The signals and noise: actionable information in improvised social media channels during a disaster. In Proceedings of the 2017 ACM on Web Science Conference (pp. 33-42). ACM.
[2] Purohit, H., Castillo, C., Imran, M., & Pandev, R. (2018, August). Social-eoc: Serviceability model to rank social media requests for emergency operation centers. In 2018 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining (ASONAM) (pp. 119-126). IEEE.
[3] Alam, F., Ofli, F., & Imran, M. (2018, June). Crisismmd: Multimodal twitter datasets from natural disasters. In Twelfth International AAAI Conference on Web and Social Media. 
[4] Li, H., Caragea, D., Caragea, C., & Herndon, N. (2018). Disaster response aided by tweet classification with a domain adaptation approach. Journal of Contingencies and Crisis Management, 26(1), 16-27.
[5] Pedrood, B., & Purohit, H. (2018, July). Mining help intent on twitter during disasters via transfer learning with sparse coding. In International Conference on Social Computing, Behavioral-Cultural Modeling and Prediction and Behavior Representation in Modeling and Simulation (pp. 141-153). Springer, Cham.
[6] Alam, F., Joty, S., & Imran, M. (2018, July). Domain Adaptation with Adversarial Training and Graph Embeddings. In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers) (pp. 1077-1087).

Actually, the problem studied overlaps with the problem of event detection. For instance, in [1], Zheng et al. study semi-supervised event-related tweet identification which also tries to identify the urgent tweets related to earthquakes and floods. 

Besides, there exists a line of research work focusing on crisis computing, e.g., [2], which are all relevant to the problem studied in the manuscript. 

Please discuss these related research work if the paper gets accepted.



[1] Xin Zheng et al. Semi-Supervised Event-related Tweet Identification with Dynamic Keyword Generation. CIKM 2017: 1619-1628
[2] https://crisiscomputing.qcri.org/

==> reviews.txt <==
Dear Mayank,

Congratulations! On behalf of the Technical Program Committee and the organizers of The IEEE/ACM International Conference on Social Networks Analysis and Mining (ASONAM 2019), we are pleased to inform you that your submission (250: Low-supervision urgency detection and transfer in short crisis messages) has been accepted as a "Short Paper". Among 286 submissions, 41 (14%) submissions are accepted as “Full Papers”, 43 (15%) submissions are accepted as "Short Papers", and 17 (6%) submissions are accepted as "Poster Papers". A short paper will be scheduled for 20-minutes presentation. In addition, the revised and extended versions of all the short papers will be invited for possible publication in an edited book to be published by Springer around mid-2019 (before ASONAM 2019). 

This year we have a large number of high quality submissions. All submissions went through a rigorous reviewing process. Each paper was reviewed by at least three (four or five in many cases) program committee members and the review reports for all papers were Carefully considered before decisions were made.

In addition to the main conference, there will be a number of collocated workshops and three symposiums. Also there will be a number of tutorials and a panel. One registration will allow participants to attend ASONAM 2019 and all the collocated events.

Please Carefully consider the reviews’ comments and thoroughly revise your paper accordingly (see details below) and use the correct IEEE format available at the conference website http://asonam.cpsc.ucalgary.ca/; it is very important to have your paper formatted as required by the publisher in order to guarantee that your paper will appear in the proceedings which be included in the IEEE Computer Society and ACM digital libraries. For a short paper, your camera-ready version should not exceed 4 pages; however, you are allowed up to two additional pages at extra charge of 190 CAD (one hundred and ninety Canadian dollars) per page.

These are the major points to be considered:

1 – Carefully prepare and submit the final revised camera-ready version of your paper according to the instructions to be received from the publication chairs and we will try to post them on the ASONAM website. (deadline is 12 July 2019). This will give you enough time to carefully revise your manuscript.

2 - Submit the copyright form according to the instructions to be received from the publication chairs. (deadline is 01 July 2019, different from camera-ready submission deadline);

3 – At least one of the authors must register and pay the full fee amount in order for your paper to appear in the conference proceedings (deadline is 01 July 2019); student author registration is not allowed except in case all authors are students. This deadline also corresponds to the early registration rate - select the early registration option from the rates part of the registration form.
(the registration information has been uploaded on the website)

4 - View hotel information and book hotel room (detail for hotel reservation is available at the conference web site - please book early to get rooms at competitive prices); we have negotiated very attractive low rates with the conference venue, Marriott Hotel downtown Vancouver.

We look forward to seeing you in Vancouver, Canada in August 2019.

For further information please do not hesitate to contact the local organizers. Thank you.

Best regards,
ACM/IEEE ASONAM 2019 Chairs


ASONAM 2019 | Home Page
http://asonam.cpsc.ucalgary.ca

SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages


----------------------- REVIEW 1 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 0 (borderline paper)
----------- Strength of the paper -----------
The approached used in the paper matches well with how the technology would be used in practice (learning about tweets during a crisis requires low supervision).
----------- Weakness of the paper -----------
The methodology is essentially just an application of FastText by Facebook. It is not clear if and how context specific or problem specific information is at least encoded in the methodology.
----------- Detailed comments -----------
This paper applies FastText with a pertained embedding model to detect urgency in tweets during a crisis. The problem that the approach is trying to solve is very noteworthy, although this feels more like an application than a research paper. The experimental results are a bit mixed, and there overall is not a significant improvement in using FastText compared to wikipedia and other approaches.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: -1 (weak reject)
----------- Strength of the paper -----------
+ critical problem of social media filtering for disaster management
----------- Weakness of the paper -----------
- unclear problem description and definition of urgency in social media message for the crisis domain.  
- lack of literature review for crisis informatics and justification for novelty.
----------- Detailed comments -----------
This paper presents a social media-based urgency detection system for disaster events that is adaptable to new events by leveraging both labeled and unlabeled data in an ensemble setting, with low supervision requirements.  


STRENGTHS:

+ Application significance. investigated an important problem of detecting urgent needs using knowledge transfer in the new crises, which is very important for disaster response and relief coordination. 

+ Comparative result analysis. for different features embedding representations for improving urgency detection.  

WEAKNESSES: 

- Problem Definition. Authors do not clearly define what is an urgent social media message. It would be helpful to define it properly for a reader, there are several works in crisis informatics literature that have tried to describe the message characteristics, e.g., actionable message [1], serviceable request [2], informative message [3]. 

- Novelty and Related Works. There is an extensive literature in crisis informatics on domain adaptation and transfer learning approaches for relevant, help messages (e.g., [4],[5],[6]), but authors do not describe novelty with respect to such baseline works, making it difficult to judge the contribution.   

- Experimental details. For the labeled data, there is no information on the inter-rater annotator agreement for the manual annotations. Likewise, the rationale for choices of the parameters in creating the labeled datasets are missing -- why 400 messages?     
   
[1] He, X., Lu, D., Margolin, D., Wang, M., Idrissi, S. E., & Lin, Y. R. (2017, June). The signals and noise: actionable information in improvised social media channels during a disaster. In Proceedings of the 2017 ACM on Web Science Conference (pp. 33-42). ACM.
[2] Purohit, H., Castillo, C., Imran, M., & Pandev, R. (2018, August). Social-eoc: Serviceability model to rank social media requests for emergency operation centers. In 2018 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining (ASONAM) (pp. 119-126). IEEE.
[3] Alam, F., Ofli, F., & Imran, M. (2018, June). Crisismmd: Multimodal twitter datasets from natural disasters. In Twelfth International AAAI Conference on Web and Social Media. 
[4] Li, H., Caragea, D., Caragea, C., & Herndon, N. (2018). Disaster response aided by tweet classification with a domain adaptation approach. Journal of Contingencies and Crisis Management, 26(1), 16-27.
[5] Pedrood, B., & Purohit, H. (2018, July). Mining help intent on twitter during disasters via transfer learning with sparse coding. In International Conference on Social Computing, Behavioral-Cultural Modeling and Prediction and Behavior Representation in Modeling and Simulation (pp. 141-153). Springer, Cham.
[6] Alam, F., Joty, S., & Imran, M. (2018, July). Domain Adaptation with Adversarial Training and Graph Embeddings. In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers) (pp. 1077-1087).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 1 (weak accept)
----------- Strength of the paper -----------
disaster prevention technology
----------- Weakness of the paper -----------
generalization of algorithm
----------- Detailed comments -----------
This work relies on a robust transfer learning methodology, in which has data sparsity, different feature space and distribution. However, in my opinion, less dataset is not a problem, the question is whether the selected datasets are useful. In the big data world, cross domain data fusion is a solution but not appearing in this paper. The main challenge of transfer learning is about empirical setup that cannot be easily generalized.



----------------------- REVIEW 4 ---------------------
SUBMISSION: 250
TITLE: Low-supervision urgency detection and transfer in short crisis messages
AUTHORS: Mayank Kejriwal and Peilin Zhou

----------- Overall score -----------
SCORE: 2 (accept)
----------- Strength of the paper -----------
1. The topic studied is quite important
2. The proposed solution is shown to be effective on real datasets
----------- Weakness of the paper -----------
1. Discard some relevant research work.
----------- Detailed comments -----------
The authors investigate the problem of urgency detection in social media, both algorithmically and empirically, for arbitrary disasters in low-supervision and transfer learning settings. The proposed algorithm is shown to outperform alternatives on real datasets. I think the paper can be accepted and list some minor issues mainly about the related work.


Actually, the problem studied overlaps with the problem of event detection. For instance, in [1], Zheng et al. study semi-supervised event-related tweet identification which also tries to identify the urgent tweets related to earthquakes and floods. 

Besides, there exists a line of research work focusing on crisis computing, e.g., [2], which are all relevant to the problem studied in the manuscript. 

Please discuss these related research work if the paper gets accepted.



[1] Xin Zheng et al. Semi-Supervised Event-related Tweet Identification with Dynamic Keyword Generation. CIKM 2017: 1619-1628
[2] https://crisiscomputing.qcri.org/
